FOCUS: Bridging Fine-Grained Recognition and Open-World Discovery across Domains

We introduce the first unified framework for *Fine-Grained Domain-Generalized Generalized Category Discovery* (FG-DG-GCD), bringing open-world recognition closer to real-world deployment under domain shift. Unlike conventional GCD, which assumes labeled and unlabeled data come from the same distribution, DG-GCD learns only from labeled source data and must both recognize known classes and discover novel ones in unseen, unlabeled target domains. This problem is especially challenging in fine-grained settings, where subtle inter-class differences and large intra-class variation make domain generalization significantly harder. To support systematic evaluation, we establish the first *FG-DG-GCD benchmarks* by creating identity-preserving *painting* and *sketch* domains for CUB-200-2011, Stanford Cars, and FGVC-Aircraft using controlled diffusion-adapter stylization. On top of this ,we propose FoCUS, a single-stage framework that combines *Domain-Consistent Parts Discovery* (DCPD) for geometry-stable part reasoning with *Uncertainty-Aware Feature Augmentation* (UFA) for confidence-calibrated feature regularization through uncertainty-guided perturbations. Extensive experiments show that FoCUS outperforms strong GCD, FG-GCD, and DG-GCD baselines by **3.28%**, **9.68%**, and **2.07%**, respectively, in clustering accuracy on the proposed benchmarks. It also remains competitive on coarse-grained DG-GCD tasks while achieving nearly **3x** higher computational efficiency than the current state of the art. ^[Code and datasets will be released upon acceptance.]

==> Tables/cub_painting.csv <==
epoch,total
1,11.6719
2,11.1878
3,10.8379
4,10.5088
5,10.1336
6,9.7946
7,9.5134
8,9.2178
9,8.8889
10,8.6221
11,8.3274
12,8.1004
13,7.8348
14,7.6392
15,7.4001
16,7.2025
17,7.0333
18,6.8979
19,6.7327
20,6.5293
21,6.3769
22,6.2409
23,6.0791
24,5.9885
25,5.8641
26,5.7277
27,5.6331
28,5.5334
29,5.4116
30,5.3408
31,5.2455
32,5.155
33,5.0566
34,4.9989
35,4.9293
36,4.8256
37,4.7593
38,4.7023
39,4.6499
40,4.5628
41,4.4961
42,4.4221
43,4.3826
44,4.3067
45,4.2697
46,4.2312
47,4.1783
48,4.1322
49,4.0608
50,4.0468
,3.9973
,3.9617
,3.9438
,3.8815
,3.8521
,3.801
,3.7562
,3.7325
,3.7158
,3.7148
,3.6549
,3.6185
,3.607
,3.5837
,3.5605
,3.5118
,3.5001
,3.4805
,3.4697
,3.4499
,3.423
,3.4448
,3.3993
,3.3839
,3.3749
,3.3717
,3.3644
,3.351
,3.3423
,3.3219
,3.3357
,3.3001
,3.3307
,3.3177
,3.2962
,3.308
,3.2833
,3.2902
,3.2672
,3.2985
,3.2767
,3.2507
,3.2687
,3.2857
,3.2552
,3.2595
,3.2563
,3.2795
,3.2625
,3.2741

==> Tables/cub_real.csv <==
epoch,total
1,10.9321
2,9.9707
3,9.1088
4,8.3325
5,7.6256
6,6.9853
7,6.4133
8,5.8766
9,5.4258
10,4.9859
11,4.5895
12,4.2625
13,3.9687
14,3.6534
15,3.3911
16,3.1454
17,2.9169
18,2.6949
19,2.4608
20,2.2539
21,2.0319
22,1.8317
23,1.6252
24,1.4404
25,1.3801
26,1.3497
27,1.3242
28,1.3103
29,1.2814
30,1.2904
31,1.2634
32,1.2616
33,1.2403
34,1.2417
35,1.2374
36,1.2383
37,1.2312
38,1.2247
39,1.2199
40,1.1994
41,1.1964
42,1.2182
43,1.2023
44,1.2058
45,1.1998
46,1.1887
47,1.2059
48,1.183
49,1.1908
50,1.1843

==> Tables/cub_sketch.csv <==
epoch,total
1,11.5175
2,10.8968
3,10.2539
4,9.6076
5,9.0421
6,8.5148
7,7.9792
8,7.4586
9,6.9705
10,6.5187
11,6.0583
12,5.6643
13,5.2543
14,4.8473
15,4.4827
16,4.1783
17,3.8285
18,3.5239
19,3.2229
20,2.948
21,2.6647
22,2.4254
23,2.1752
24,1.943
25,1.8314
26,1.765
27,1.7426
28,1.6728
29,1.6589
30,1.6083
31,1.567
32,1.5703
33,1.5386
34,1.5188
35,1.474
36,1.4774
37,1.4719
38,1.4473
39,1.4408
40,1.4135
41,1.402
42,1.4322
43,1.3962
44,1.3907
45,1.3884
46,1.3553
47,1.3622
48,1.3353
49,1.3371
50,1.3144
,1.3397
,1.3028
,1.3295
,1.3093
,1.3076
,1.3031
,1.2894
,1.2828
,1.2873
,1.2708
,1.2506
,1.2556
,1.2474
,1.2344
,1.2308
,1.2281
,1.2383
,1.2336
,1.2165
,1.227
,1.2262
,1.217
,1.2091
,1.2163
,1.2028
,1.202
,1.2001
,1.2017
,1.1976
,1.1904
,1.1957
,1.183
,1.1889
,1.1823
,1.1891
,1.1793
,1.1792
,1.1804
,1.1863
,1.1646
,1.1749
,1.1717
,1.1835
,1.1717
,1.1762
,1.1744
,1.1639
,1.1582
,1.1723
,1.1705

==> Tables/painting.csv <==
epoch,info_nce,sup_con,cls,oe,ent,total
1,4.9815,3.8821,4.583,9.5887,-4.6042,11.6719
2,4.7189,3.4128,4.4683,9.5134,-4.5979,11.1878
3,4.6051,3.198,4.3094,9.4168,-4.5849,10.8379
4,4.5301,3.0287,4.1354,9.311,-4.5734,10.5088
5,4.4823,2.7349,3.9481,9.1976,-4.5681,10.1336
6,4.4516,2.5508,3.7503,9.0812,-4.5653,9.7946
7,4.4402,2.5046,3.5503,8.9639,-4.5633,9.5134
8,4.4136,2.3716,3.3754,8.8475,-4.5604,9.2178
9,4.3896,2.199,3.1804,8.7305,-4.5592,8.8889
10,4.3854,2.0907,3.0121,8.6138,-4.5583,8.6221
11,4.3587,1.9655,2.8327,8.5001,-4.5527,8.3274
12,4.3553,1.9281,2.6796,8.3836,-4.5537,8.1004
13,4.3347,1.8021,2.5273,8.2695,-4.5511,7.8348
14,4.3338,1.7966,2.3896,8.1559,-4.5484,7.6392
15,4.3175,1.7264,2.2415,8.043,-4.5471,7.4001
16,4.3069,1.6564,2.1282,7.9321,-4.5418,7.2025
17,4.3075,1.6627,2.0123,7.8207,-4.5423,7.0333
18,4.3091,1.7136,1.911,7.7108,-4.5383,6.8979
19,4.3017,1.66,1.8144,7.6075,-4.5253,6.7327
20,4.2902,1.5421,1.7177,7.4968,-4.5303,6.5293
21,4.2851,1.5512,1.6204,7.3886,-4.5322,6.3769
22,4.2773,1.5195,1.5478,7.2854,-4.5233,6.2409
23,4.267,1.4831,1.4555,7.1819,-4.52,6.0791
24,4.2693,1.4994,1.4083,7.0791,-4.5184,5.9885
25,4.2655,1.472,1.3413,6.9806,-4.5106,5.8641
26,4.2616,1.4575,1.2639,6.8786,-4.5112,5.7277
27,4.2619,1.4866,1.2081,6.7797,-4.5109,5.6331
28,4.2584,1.4627,1.161,6.6857,-4.5007,5.5334
29,4.2563,1.4154,1.1047,6.5894,-4.4995,5.4116
30,4.2532,1.4603,1.0639,6.497,-4.4946,5.3408
31,4.2477,1.4421,1.0191,6.4074,-4.4863,5.2455
32,4.2474,1.4026,0.9954,6.3104,-4.4945,5.155
33,4.2395,1.3731,0.9492,6.2241,-4.4819,5.0566
34,4.2424,1.4069,0.9153,6.1401,-4.4728,4.9989
35,4.2376,1.4291,0.8843,6.0512,-4.4705,4.9293
36,4.2363,1.3695,0.8415,5.9694,-4.4672,4.8256
37,4.2338,1.3853,0.8182,5.8808,-4.4722,4.7593
38,4.2293,1.3771,0.7978,5.807,-4.46,4.7023
39,4.234,1.3797,0.7776,5.7278,-4.4532,4.6499
40,4.2317,1.3574,0.7478,5.6436,-4.4649,4.5628
41,4.2308,1.358,0.7191,5.5673,-4.4638,4.4961
42,4.2195,1.3098,0.703,5.4941,-4.4582,4.4221
43,4.2226,1.3628,0.6752,5.4225,-4.4512,4.3826
44,4.213,1.2774,0.6632,5.3572,-4.4413,4.3067
45,4.2192,1.3154,0.65,5.282,-4.4485,4.2697
46,4.2173,1.3423,0.6347,5.2145,-4.4437,4.2312
47,4.2195,1.3344,0.6204,5.1457,-4.4493,4.1783
48,4.2158,1.298,0.6128,5.0869,-4.437,4.1322
49,4.2085,1.2969,0.5834,5.0205,-4.4445,4.0608
50,4.2137,1.3205,0.5838,4.9629,-4.439,4.0468
51,4.2091,1.3129,0.5649,4.9067,-4.4329,3.9973
52,4.209,1.3032,0.5564,4.8511,-4.4243,3.9617
53,4.2095,1.3345,0.5578,4.7937,-4.4282,3.9438
54,4.2105,1.3006,0.5343,4.7388,-4.4284,3.8815
55,4.2043,1.3006,0.5288,4.6924,-4.4219,3.8521
56,4.1992,1.2616,0.5134,4.6462,-4.413,3.801
57,4.2012,1.2559,0.5086,4.586,-4.4315,3.7562
58,4.1981,1.2609,0.4997,4.5457,-4.4202,3.7325
59,4.2031,1.2925,0.4881,4.5052,-4.4187,3.7158
60,4.2008,1.3177,0.4902,4.4685,-4.4028,3.7148
61,4.1969,1.2853,0.4682,4.4241,-4.4063,3.6549
62,4.1951,1.2577,0.4739,4.3765,-4.4214,3.6185
63,4.1995,1.2731,0.4679,4.343,-4.4153,3.607
64,4.1939,1.2903,0.4606,4.3042,-4.4134,3.5837
65,4.1958,1.2674,0.4591,4.273,-4.4119,3.5605
66,4.189,1.2236,0.4483,4.2374,-4.4127,3.5118
67,4.1897,1.2335,0.4477,4.2055,-4.4108,3.5001
68,4.19,1.2413,0.4386,4.1784,-4.4105,3.4805
69,4.1897,1.2554,0.4339,4.1531,-4.4068,3.4697
70,4.1897,1.2476,0.4325,4.1208,-4.406,3.4499
71,4.1881,1.2359,0.4257,4.0969,-4.4119,3.423
72,4.1957,1.2874,0.4353,4.0732,-4.4098,3.4448
73,4.1849,1.2385,0.424,4.0501,-4.4069,3.3993
74,4.187,1.2493,0.4162,4.0271,-4.4093,3.3839
75,4.186,1.2407,0.413,4.0135,-4.3999,3.3749
76,4.1843,1.239,0.4161,3.9986,-4.3942,3.3717
77,4.1886,1.2624,0.4118,3.9788,-4.4024,3.3644
78,4.1843,1.2629,0.4093,3.9627,-4.403,3.351
79,4.1843,1.2498,0.4087,3.95,-4.3972,3.3423
80,4.1834,1.233,0.4037,3.9355,-4.4008,3.3219
81,4.1861,1.2747,0.4079,3.9214,-4.4,3.3357
82,4.1805,1.231,0.3999,3.9085,-4.4044,3.3001
83,4.184,1.266,0.4039,3.9116,-4.3835,3.3307
84,4.1873,1.2623,0.4026,3.8948,-4.3916,3.3177
85,4.1814,1.2338,0.4025,3.8835,-4.3956,3.2962
86,4.184,1.2488,0.4009,3.8854,-4.3846,3.308
87,4.1826,1.2452,0.3952,3.8666,-4.3993,3.2833
88,4.1832,1.2482,0.3979,3.8673,-4.3947,3.2902
89,4.18,1.2229,0.3965,3.855,-4.4036,3.2672
90,4.1865,1.2661,0.3972,3.8609,-4.3871,3.2985
91,4.182,1.2518,0.3958,3.8491,-4.4001,3.2767
92,4.1791,1.2194,0.3919,3.8412,-4.4102,3.2507
93,4.1791,1.2185,0.3947,3.8492,-4.387,3.2687
94,4.182,1.2619,0.3985,3.8471,-4.3926,3.2857
95,4.1781,1.2267,0.3911,3.8381,-4.4002,3.2552
96,4.1797,1.2264,0.393,3.8388,-4.3979,3.2595
97,4.1775,1.2166,0.3917,3.8418,-4.3951,3.2563
98,4.1839,1.2514,0.3968,3.8423,-4.3918,3.2795
99,4.18,1.254,0.3906,3.8341,-4.4022,3.2625
100,4.1805,1.2349,0.3901,3.8488,-4.3799,3.2741
101,4.1783,1.2005,0.394,3.8384,-4.3965,3.2511

==> Tables/real.csv <==
epoch,info_nce,sup_con,cls,oe,ent,total
1,4.588,2.9935,4.4754,9.4578,-4.6041,10.9321
2,4.402,2.5808,3.9892,9.0331,-4.5993,9.9707
3,4.3581,2.3062,3.4654,8.5958,-4.5889,9.1088
4,4.3308,2.1058,2.9883,8.1614,-4.5771,8.3325
5,4.3112,1.9565,2.5548,7.7304,-4.563,7.6256
6,4.3002,1.8496,2.1641,7.3035,-4.546,6.9853
7,4.2902,1.7836,1.8244,6.8797,-4.5276,6.4133
8,4.2803,1.692,1.5272,6.4589,-4.5086,5.8766
9,4.2741,1.6683,1.2878,6.0405,-4.4886,5.4258
10,4.2676,1.5918,1.077,5.6245,-4.4689,4.9859
11,4.2601,1.5295,0.9033,5.2119,-4.4482,4.5895
12,4.2559,1.5122,0.7796,4.8025,-4.4278,4.2625
13,4.2563,1.493,0.6866,4.3959,-4.4098,3.9687
14,4.2472,1.4303,0.5918,3.993,-4.3923,3.6534
15,4.2443,1.4117,0.5305,3.5931,-4.3775,3.3911
16,4.2442,1.4098,0.4757,3.1973,-4.3622,3.1454
17,4.2429,1.3996,0.4418,2.8053,-4.3507,2.9169
18,4.2422,1.3948,0.4101,2.4179,-4.3396,2.6949
19,4.2365,1.384,0.3705,2.0344,-4.3298,2.4608
20,4.2382,1.362,0.3561,1.6549,-4.3223,2.2539
21,4.2302,1.3427,0.3275,1.2823,-4.3126,2.0319
22,4.2304,1.3318,0.3125,0.9127,-4.3061,1.8317
23,4.2245,1.3183,0.2937,0.5485,-4.3,1.6252
24,4.2262,1.305,0.2839,0.2029,-4.2974,1.4404
25,4.224,1.3146,0.2776,0.0837,-4.2901,1.3801
26,4.223,1.3066,0.2636,0.0549,-4.2871,1.3497
27,4.2201,1.2965,0.2535,0.029,-4.2812,1.3242
28,4.2164,1.2937,0.249,0.0118,-4.2762,1.3103
29,4.2158,1.25,0.2356,0.0062,-4.2703,1.2814
30,4.2159,1.2796,0.2322,0.005,-4.265,1.2904
31,4.2125,1.2383,0.2192,0.0047,-4.2591,1.2634
32,4.209,1.2493,0.2147,0.0042,-4.2566,1.2616
33,4.2019,1.2185,0.2039,0.0049,-4.2473,1.2403
34,4.2046,1.2241,0.2032,0.004,-4.2498,1.2417
35,4.2023,1.2204,0.1993,0.0042,-4.2452,1.2374
36,4.2046,1.2227,0.1989,0.0036,-4.2467,1.2383
37,4.202,1.2259,0.1911,0.0034,-4.244,1.2312
38,4.2001,1.2133,0.1894,0.0036,-4.2425,1.2247
39,4.1995,1.1999,0.1895,0.0039,-4.2426,1.2199
40,4.196,1.1681,0.1812,0.004,-4.2401,1.1994
41,4.1945,1.1579,0.1801,0.0041,-4.2349,1.1964
42,4.1981,1.2123,0.1813,0.0043,-4.2365,1.2182
43,4.195,1.1857,0.1764,0.0039,-4.2356,1.2023
44,4.1937,1.1937,0.1779,0.0038,-4.2354,1.2058
45,4.1943,1.1859,0.1749,0.0035,-4.2366,1.1998
46,4.1897,1.1694,0.1708,0.0041,-4.2335,1.1887
47,4.1941,1.1968,0.178,0.0033,-4.2376,1.2059
48,4.1882,1.16,0.1692,0.0041,-4.2331,1.183
49,4.1896,1.1792,0.1688,0.004,-4.2319,1.1908
50,4.188,1.1684,0.1682,0.0034,-4.2335,1.1843
51,4.1872,1.1762,0.1678,0.0038,-4.2347,1.1857
52,4.1836,1.1358,0.1632,0.004,-4.2325,1.1657
53,4.1845,1.1502,0.1631,0.0034,-4.2327,1.1709
54,4.1851,1.1615,0.1644,0.0031,-4.2334,1.1761
55,4.1807,1.1283,0.1594,0.0036,-4.2328,1.1572
56,4.1809,1.1317,0.1585,0.0039,-4.2291,1.1596
57,4.1798,1.1319,0.1594,0.0037,-4.2301,1.1593
58,4.1763,1.1148,0.1558,0.0032,-4.2314,1.1465
59,4.1782,1.1403,0.1569,0.0035,-4.2294,1.1588
60,4.1777,1.1358,0.1568,0.0036,-4.2302,1.1565
61,4.1773,1.1254,0.157,0.0035,-4.232,1.1519
62,4.1742,1.1099,0.1536,0.0034,-4.229,1.1424
63,4.1758,1.129,0.1557,0.0034,-4.2325,1.1506
64,4.1723,1.1137,0.152,0.0035,-4.2318,1.1396
65,4.1734,1.1066,0.1535,0.0034,-4.2305,1.14
66,4.1727,1.1082,0.1545,0.0035,-4.2307,1.1411
67,4.1699,1.1163,0.1499,0.004,-4.2272,1.1394
68,4.1711,1.1102,0.1512,0.0028,-4.2335,1.1357
69,4.1713,1.111,0.1524,0.0035,-4.2302,1.1392
70,4.1701,1.101,0.1513,0.0034,-4.2285,1.1347
71,4.1681,1.1026,0.1497,0.0036,-4.2282,1.1326
72,4.1698,1.1103,0.1506,0.0034,-4.2297,1.1364
73,4.168,1.1038,0.1501,0.0031,-4.2302,1.1321
74,4.1677,1.0961,0.1508,0.0031,-4.2308,1.1296
75,4.1674,1.0891,0.1495,0.0033,-4.2305,1.1259
76,4.1668,1.0972,0.1489,0.0032,-4.2314,1.1272
77,4.1661,1.0958,0.1479,0.0033,-4.2289,1.1266
78,4.1662,1.1012,0.1483,0.0031,-4.2311,1.1277
79,4.1657,1.0921,0.1485,0.003,-4.2312,1.1243
80,4.1659,1.0888,0.1479,0.003,-4.2321,1.1223
81,4.1647,1.0906,0.1474,0.0033,-4.23,1.1227
82,4.1645,1.0744,0.1479,0.0031,-4.2296,1.1176
83,4.1643,1.0952,0.1469,0.0029,-4.2315,1.1228
84,4.166,1.0994,0.148,0.0033,-4.2309,1.1269
85,4.1633,1.0886,0.1458,0.0032,-4.2306,1.1193
86,4.1648,1.092,0.1479,0.0033,-4.2299,1.124
87,4.1636,1.0808,0.1463,0.0033,-4.229,1.1181
88,4.1636,1.0896,0.1462,0.0036,-4.2289,1.1212
89,4.1618,1.072,0.1455,0.003,-4.2311,1.1118
90,4.162,1.072,0.1456,0.0029,-4.2312,1.112
91,4.1636,1.0866,0.1466,0.0032,-4.2308,1.1195
92,4.1621,1.0749,0.1455,0.0032,-4.23,1.1137
93,4.1627,1.102,0.1457,0.0032,-4.2299,1.1238
94,4.1616,1.0717,0.145,0.0032,-4.2299,1.1117
95,4.1625,1.0948,0.145,0.0032,-4.2288,1.121
96,4.1613,1.088,0.1451,0.0035,-4.2273,1.1189
97,4.1631,1.0741,0.1464,0.0033,-4.2306,1.1147
98,4.1608,1.0561,0.1446,0.003,-4.2316,1.1045
99,4.1634,1.0876,0.1462,0.0032,-4.2287,1.1204
100,4.1636,1.0982,0.1467,0.0035,-4.2279,1.1252
101,4.1619,1.0873,0.1448,0.003,-4.2299,1.1172

==> Tables/sketch.csv <==
epoch,info_nce,sup_con,cls,oe,ent,total
1,4.8464,3.9518,4.5575,9.4576,-4.6042,11.5175
2,4.6267,3.8832,4.3166,9.0294,-4.6019,10.8968
3,4.5373,3.7575,3.9946,8.5856,-4.5958,10.2539
4,4.488,3.5182,3.679,8.1477,-4.5874,9.6076
5,4.4583,3.3702,3.3967,7.7137,-4.5779,9.0421
6,4.4398,3.2603,3.1311,7.2818,-4.5684,8.5148
7,4.4257,3.1158,2.8632,6.8545,-4.557,7.9792
8,4.4142,2.9479,2.6137,6.4317,-4.5439,7.4586
9,4.4,2.8284,2.3802,6.0116,-4.5309,6.9705
10,4.3925,2.7305,2.1688,5.5951,-4.5168,6.5187
11,4.3907,2.5997,1.9535,5.1832,-4.5014,6.0583
12,4.3834,2.5411,1.781,4.7754,-4.4858,5.6643
13,4.3795,2.4036,1.6163,4.371,-4.471,5.2543
14,4.3695,2.2953,1.4479,3.9683,-4.4564,4.8473
15,4.3702,2.2047,1.3036,3.5737,-4.44,4.4827
16,4.3675,2.1883,1.1964,3.1807,-4.4264,4.1783
17,4.3573,2.0898,1.0748,2.7918,-4.4117,3.8285
18,4.3552,2.0298,0.9787,2.4076,-4.3999,3.5239
19,4.3507,1.9885,0.88,2.026,-4.3881,3.2229
20,4.3529,1.9306,0.8083,1.6477,-4.3784,2.948
21,4.3401,1.8789,0.7263,1.28,-4.3605,2.6647
22,4.3434,1.8526,0.6714,0.9138,-4.349,2.4254
23,4.3381,1.8077,0.6169,0.5507,-4.3388,2.1752
24,4.3345,1.7749,0.5656,0.2077,-4.3301,1.943
25,4.3266,1.7408,0.5244,0.0907,-4.3199,1.8314
26,4.3215,1.6904,0.4877,0.0644,-4.311,1.765
27,4.3249,1.7087,0.4644,0.0398,-4.3018,1.7426
28,4.313,1.6649,0.4218,0.0218,-4.2921,1.6728
29,4.3195,1.6479,0.4106,0.0129,-4.2854,1.6589
30,4.3099,1.6173,0.3741,0.0097,-4.2764,1.6083
31,4.3042,1.5547,0.3549,0.0078,-4.2672,1.567
32,4.3046,1.5863,0.343,0.0071,-4.2588,1.5703
33,4.2975,1.5633,0.3202,0.0062,-4.2502,1.5386
34,4.2964,1.5421,0.308,0.0056,-4.2489,1.5188
35,4.2867,1.4808,0.2867,0.0057,-4.2404,1.474
36,4.2875,1.494,0.2841,0.0056,-4.2387,1.4774
37,4.2867,1.5038,0.2746,0.0053,-4.2359,1.4719
38,4.2813,1.4712,0.2604,0.0055,-4.2275,1.4473
39,4.2816,1.4544,0.26,0.0049,-4.2276,1.4408
40,4.2745,1.42,0.2492,0.0046,-4.2268,1.4135
41,4.2732,1.3975,0.2419,0.005,-4.2182,1.402
42,4.2767,1.4696,0.2463,0.0043,-4.2209,1.4322
43,4.2673,1.4205,0.2324,0.0041,-4.2184,1.3962
44,4.2658,1.4203,0.2289,0.004,-4.2203,1.3907
45,4.2668,1.4116,0.2268,0.0046,-4.2162,1.3884
46,4.2567,1.3723,0.2113,0.0049,-4.2113,1.3553
47,4.2588,1.3839,0.2144,0.0045,-4.214,1.3622
48,4.2513,1.3434,0.2053,0.0043,-4.2113,1.3353
49,4.2524,1.3449,0.2036,0.0047,-4.2072,1.3371
50,4.2462,1.3185,0.1952,0.0042,-4.209,1.3144
51,4.2518,1.367,0.1999,0.0043,-4.209,1.3397
52,4.2436,1.2987,0.1908,0.0043,-4.206,1.3028
53,4.2487,1.3492,0.1982,0.0037,-4.2089,1.3295
54,4.2424,1.3162,0.1927,0.0038,-4.207,1.3093
55,4.2393,1.32,0.1913,0.0041,-4.2066,1.3076
56,4.2413,1.3112,0.1873,0.0044,-4.2045,1.3031
57,4.237,1.2942,0.1831,0.0042,-4.2056,1.2894
58,4.2331,1.2867,0.1808,0.0042,-4.2039,1.2828
59,4.2332,1.2974,0.1805,0.004,-4.2018,1.2873
60,4.2289,1.2715,0.1767,0.0042,-4.2038,1.2708
61,4.2247,1.2365,0.1733,0.0037,-4.2067,1.2506
62,4.2247,1.241,0.1726,0.0046,-4.1992,1.2556
63,4.2219,1.2353,0.1688,0.0042,-4.2001,1.2474
64,4.218,1.2232,0.1634,0.0039,-4.2016,1.2344
65,4.2174,1.2165,0.163,0.0037,-4.2022,1.2308
66,4.215,1.2078,0.1631,0.0037,-4.1988,1.2281
67,4.2145,1.2391,0.1618,0.0041,-4.1975,1.2383
68,4.2144,1.2268,0.1633,0.0032,-4.2002,1.2336
69,4.2103,1.1982,0.1577,0.004,-4.1984,1.2165
70,4.2115,1.2177,0.1608,0.0042,-4.1992,1.227
71,4.2119,1.2203,0.1598,0.0035,-4.2004,1.2262
72,4.2097,1.2042,0.1566,0.0039,-4.1988,1.217
73,4.2065,1.1912,0.1554,0.0038,-4.1986,1.2091
74,4.2085,1.1989,0.1588,0.0036,-4.1988,1.2163
75,4.2061,1.1742,0.1539,0.004,-4.1962,1.2028
76,4.2053,1.1842,0.1538,0.0033,-4.2028,1.202
77,4.2025,1.1809,0.152,0.0038,-4.1974,1.2001
78,4.2027,1.1869,0.1516,0.0037,-4.1979,1.2017
79,4.2028,1.1728,0.1527,0.004,-4.1987,1.1976
80,4.2,1.1666,0.1491,0.004,-4.1979,1.1904
81,4.2012,1.1748,0.151,0.0038,-4.1984,1.1957
82,4.1979,1.1508,0.1483,0.0037,-4.1972,1.183
83,4.1963,1.1707,0.1486,0.0038,-4.198,1.1889
84,4.1962,1.1561,0.1463,0.0037,-4.1962,1.1823
85,4.1971,1.1695,0.1482,0.0039,-4.1969,1.1891
86,4.1952,1.1519,0.1455,0.0039,-4.1966,1.1793
87,4.1952,1.1475,0.1462,0.0039,-4.1949,1.1792
88,4.1942,1.1585,0.1445,0.0039,-4.1956,1.1804
89,4.1963,1.1659,0.1483,0.0036,-4.199,1.1863
90,4.1907,1.1257,0.143,0.0041,-4.1967,1.1646
91,4.1919,1.1466,0.1443,0.004,-4.195,1.1749
92,4.1918,1.1379,0.1431,0.0044,-4.1931,1.1717
93,4.1934,1.1654,0.145,0.0043,-4.1945,1.1835
94,4.1923,1.1386,0.1442,0.004,-4.196,1.1717
95,4.1925,1.1544,0.1433,0.0037,-4.1962,1.1762
96,4.1912,1.1429,0.1437,0.0045,-4.1917,1.1744
97,4.1907,1.1236,0.1421,0.0038,-4.1945,1.1639
98,4.19,1.1113,0.1411,0.004,-4.1946,1.1582
99,4.1913,1.1476,0.1427,0.0038,-4.1967,1.1723
100,4.1905,1.1423,0.1419,0.0041,-4.1941,1.1705
101,4.187,1.1291,0.14,0.004,-4.1945,1.1615
